Principled Analyses and Design of First-Order Methods with Inexact Proximal Operators

Proximal operations are among the most common primitives appearing in both practical and theoretical (or high-level) optimization methods. This basic operation typically consists in solving an intermediary (hopefully simpler) optimization problem. In this work, we survey notions of inaccuracies that can be used when solving those intermediary optimization problems. Then, we show that worst-case guarantees for algorithms relying on such inexact proximal operations can be systematically obtained through a generic procedure based on semidefinite programming. This methodology is primarily based on the approach introduced by Drori and Teboulle (2014) and on convex interpolation results, and allows producing non-improvable worst-case analyzes. In other words, for a given algorithm, the methodology generates both worst-case certificates (i.e., proofs) and problem instances on which those bounds are achieved. Relying on this methodology, we study numerical worst-case performances of a few basic methods relying on inexact proximal operations including accelerated variants, and design a variant with optimized worst-case behaviour. We further illustrate how to extend the approach to support strongly convex objectives by studying a simple relatively inexact proximal minimization method.

==> Data/Catalyst_NoError.dat <==
k	wc_th	
1.0000e+00	2.5000e-01	
2.0000e+00	1.2500e-01	
3.0000e+00	7.6179e-02	
4.0000e+00	5.1673e-02	
5.0000e+00	3.7512e-02	
6.0000e+00	2.8544e-02	
7.0000e+00	2.2488e-02	
8.0000e+00	1.8197e-02	
9.0000e+00	1.5040e-02	
1.0000e+01	1.2647e-02	
1.5000e+01	6.3490e-03	
2.0000e+01	3.8218e-03	
2.5000e+01	2.5552e-03	
3.0000e+01	1.8298e-03	


==> Data/Catalyst_absolute.dat <==
k	wc_a0	wc_a1	wc_a2	wc_a3	wc_a4	wcR_a0	wcR_a1	wcR_a2	wcR_a3	wcR_a4	th_a0	th_a1	th_a2	th_a3	th_a4	
1.0000e+00	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	2.7416e+00	2.7416e+00	2.7416e+00	2.7416e+00	2.7416e+00	
2.0000e+00	4.4861e-01	3.8872e-01	3.4896e-01	3.2213e-01	3.0382e-01	4.4861e-01	3.8872e-01	3.4896e-01	3.2213e-01	3.0382e-01	3.8889e+00	2.8702e+00	2.2430e+00	1.8462e+00	1.5889e+00	
3.0000e+00	4.6687e-01	3.3939e-01	2.7008e-01	2.2956e-01	2.0494e-01	4.6687e-01	3.3939e-01	2.7008e-01	2.2956e-01	2.0494e-01	5.7760e+00	3.2306e+00	2.0192e+00	1.4038e+00	1.0717e+00	
4.0000e+00	5.2525e-01	3.1912e-01	2.2501e-01	1.7657e-01	1.4993e-01	5.2525e-01	3.1912e-01	2.2501e-01	1.7657e-01	1.4993e-01	8.2130e+00	3.6410e+00	1.8788e+00	1.1315e+00	7.8338e-01	
5.0000e+00	6.0628e-01	3.1198e-01	1.9576e-01	1.4239e-01	1.1552e-01	6.0628e-01	3.1198e-01	1.9576e-01	1.4239e-01	1.1552e-01	1.1158e+01	4.0672e+00	1.7787e+00	9.4598e-01	6.0312e-01	
6.0000e+00	7.0477e-01	3.1184e-01	1.7519e-01	1.1862e-01	9.2286e-02	7.0477e-01	3.1184e-01	1.7519e-01	1.1862e-01	9.2286e-02	1.4596e+01	4.4990e+00	1.7022e+00	8.1127e-01	4.8164e-01	
7.0000e+00	8.1867e-01	3.1586e-01	1.5989e-01	1.0118e-01	7.5744e-02	8.1867e-01	3.1586e-01	1.5989e-01	1.0118e-01	7.5744e-02	1.8516e+01	4.9324e+00	1.6411e+00	7.0905e-01	3.9527e-01	
8.0000e+00	9.4956e-01	3.2255e-01	1.4805e-01	8.7895e-02	6.3483e-02	9.4956e-01	3.2255e-01	1.4805e-01	8.7895e-02	6.3483e-02	2.2915e+01	5.3659e+00	1.5908e+00	6.2890e-01	3.3134e-01	
9.0000e+00	1.1008e+00	3.3104e-01	1.3859e-01	7.7458e-02	5.4106e-02	1.1008e+00	3.3104e-01	1.3859e-01	7.7458e-02	5.4106e-02	2.7789e+01	5.7987e+00	1.5485e+00	5.6441e-01	2.8251e-01	
1.0000e+01	1.2715e+00	3.4081e-01	1.3086e-01	6.9062e-02	4.6753e-02	1.2715e+00	3.4081e-01	1.3086e-01	6.9062e-02	4.6753e-02	3.3134e+01	6.2305e+00	1.5122e+00	5.1143e-01	2.4426e-01	
1.5000e+01	2.3789e+00	4.0053e-01	1.0657e-01	4.3851e-02	2.5986e-02	2.3789e+00	4.0053e-01	1.0657e-01	4.3851e-02	2.5985e-02	6.6872e+01	8.3725e+00	1.3864e+00	3.4521e-01	1.3631e-01	
2.0000e+01	3.8939e+00	4.7005e-01	9.3623e-02	3.1458e-02	1.6761e-02	3.8939e+00	4.7005e-01	9.3623e-02	3.1458e-02	1.6761e-02	1.1220e+02	1.0490e+01	1.3100e+00	2.5833e-01	8.8351e-02	
2.5000e+01	5.8118e+00	5.4367e-01	8.5496e-02	2.4216e-02	1.1813e-02	5.8119e+00	5.4367e-01	8.5497e-02	2.4212e-02	1.1804e-02	1.6903e+02	1.2590e+01	1.2577e+00	2.0531e-01	6.2503e-02	
3.0000e+01	8.1315e+00	6.1935e-01	7.9884e-02	1.9509e-02	8.8606e-03	8.1317e+00	6.1936e-01	7.9882e-02	1.9510e-02	8.8133e-03	2.3733e+02	1.4677e+01	1.2192e+00	1.6975e-01	4.6844e-02	


==> Data/Catalyst_relative.dat <==
k	wc_a0	wc_a1	wc_a2	wc_a3	wcR_a0	wcR_a1	wcR_a2	wcR_a3	th_a0	th_a1	th_a2	th_a3	
1.0000e+00	3.2906e-01	3.2906e-01	3.2906e-01	3.2906e-01	3.2906e-01	3.2906e-01	3.2906e-01	3.2906e-01	5.5556e-01	5.5556e-01	5.5556e-01	5.5556e-01	
2.0000e+00	1.6453e-01	1.5853e-01	1.5403e-01	1.5071e-01	1.6453e-01	1.5853e-01	1.5403e-01	1.5071e-01	2.3578e-01	2.2337e-01	2.1764e-01	2.1489e-01	
3.0000e+00	1.0169e-01	9.5860e-02	9.1970e-02	8.9396e-02	1.0169e-01	9.5860e-02	9.1970e-02	8.9396e-02	1.4255e-01	1.2573e-01	1.1975e-01	1.1736e-01	
4.0000e+00	7.0544e-02	6.5171e-02	6.2024e-02	6.0114e-02	7.0544e-02	6.5171e-02	6.2024e-02	6.0113e-02	1.0079e-01	8.2058e-02	7.6683e-02	7.4797e-02	
5.0000e+00	5.2724e-02	4.7494e-02	4.4840e-02	4.3414e-02	5.2735e-02	4.7493e-02	4.4840e-02	4.3413e-02	7.7997e-02	5.8320e-02	5.3624e-02	5.2137e-02	
6.0000e+00	4.1432e-02	3.6342e-02	3.4040e-02	3.2914e-02	4.1469e-02	3.6341e-02	3.4037e-02	3.2905e-02	6.4051e-02	4.3834e-02	3.9743e-02	3.8552e-02	
7.0000e+00	3.3803e-02	2.8795e-02	2.6785e-02	2.5853e-02	3.3842e-02	2.8803e-02	2.6781e-02	2.5866e-02	5.4864e-02	3.4282e-02	3.0701e-02	2.9728e-02	
8.0000e+00	2.8357e-02	2.3432e-02	2.1654e-02	2.0914e-02	2.8411e-02	2.3442e-02	2.1657e-02	2.0901e-02	4.8503e-02	2.7621e-02	2.4465e-02	2.3658e-02	
9.0000e+00	2.4318e-02	1.9481e-02	1.7884e-02	1.7259e-02	2.4389e-02	1.9486e-02	1.7887e-02	1.7266e-02	4.3947e-02	2.2777e-02	1.9975e-02	1.9295e-02	
1.0000e+01	2.1232e-02	1.6472e-02	1.5034e-02	1.4569e-02	2.1316e-02	1.6478e-02	1.5034e-02	1.4529e-02	4.0613e-02	1.9136e-02	1.6630e-02	1.6050e-02	
1.5000e+01	1.2885e-02	8.4697e-03	7.5801e-03	7.4120e-03	1.3027e-02	8.4756e-03	7.5893e-03	7.3455e-03	3.3356e-02	9.6503e-03	8.0902e-03	7.7856e-03	
2.0000e+01	9.3454e-03	5.2051e-03	4.6524e-03	4.5903e-03	9.5279e-03	5.2226e-03	4.5932e-03	4.4979e-03	3.3390e-02	5.8663e-03	4.7895e-03	4.6024e-03	
2.5000e+01	7.4815e-03	3.5805e-03	3.1643e-03	3.2892e-03	7.6887e-03	3.5840e-03	3.1652e-03	3.0549e-03	3.7380e-02	3.9637e-03	3.1692e-03	3.0426e-03	
3.0000e+01	6.3795e-03	2.6167e-03	2.4102e-03	2.2896e-03	6.6010e-03	2.6211e-03	2.3073e-03	2.2128e-03	4.4984e-02	2.8676e-03	2.2535e-03	2.1621e-03	


==> Data/FPGM.dat <==
k	wc_a0	wc_a1	wc_a2	wc_a3	wc_a4	wcR_a0	wcR_a1	wcR_a2	wcR_a3	wcR_a4	th_a0	th_a1	th_a2	th_a3	th_a4	
1.0000e+00	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	2.7416e+00	2.7416e+00	2.7416e+00	2.7416e+00	2.7416e+00	
2.0000e+00	4.4861e-01	3.8872e-01	3.4896e-01	3.2213e-01	3.0382e-01	4.4861e-01	3.8872e-01	3.4896e-01	3.2213e-01	3.0382e-01	4.8740e+00	3.4391e+00	2.6012e+00	2.1007e+00	1.7944e+00	
3.0000e+00	4.6591e-01	3.3946e-01	2.7066e-01	2.3047e-01	2.0605e-01	4.6591e-01	3.3946e-01	2.7066e-01	2.3047e-01	2.0605e-01	8.0800e+00	4.2108e+00	2.4841e+00	1.6642e+00	1.2494e+00	
4.0000e+00	5.2245e-01	3.1830e-01	2.2543e-01	1.7762e-01	1.5133e-01	5.2334e-01	3.1830e-01	2.2543e-01	1.7762e-01	1.5133e-01	1.2288e+01	5.0075e+00	2.3955e+00	1.3685e+00	9.2316e-01	
5.0000e+00	6.0806e-01	3.0988e-01	1.9574e-01	1.4328e-01	1.1686e-01	6.1285e-01	3.0988e-01	1.9574e-01	1.4328e-01	1.1686e-01	1.7470e+01	5.8134e+00	2.3271e+00	1.1584e+00	7.1334e-01	
6.0000e+00	7.1234e-01	3.0832e-01	1.7467e-01	1.1927e-01	9.3457e-02	7.2557e-01	3.0838e-01	1.7467e-01	1.1927e-01	9.3457e-02	2.3607e+01	6.6224e+00	2.2727e+00	1.0024e+00	5.7016e-01	
7.0000e+00	8.3339e-01	3.1091e-01	1.5890e-01	1.0160e-01	7.6726e-02	8.5835e-01	3.1155e-01	1.5890e-01	1.0160e-01	7.6726e-02	3.0685e+01	7.4316e+00	2.2283e+00	8.8240e-01	4.6778e-01	
8.0000e+00	9.6914e-01	3.1633e-01	1.4665e-01	8.8099e-02	6.4290e-02	1.0100e+00	3.1771e-01	1.4665e-01	8.8099e-02	6.4290e-02	3.8694e+01	8.2398e+00	2.1912e+00	7.8743e-01	3.9184e-01	
9.0000e+00	1.1196e+00	3.2368e-01	1.3684e-01	7.7486e-02	5.4762e-02	1.1792e+00	3.2591e-01	1.3684e-01	7.7486e-02	5.4762e-02	4.7627e+01	9.0464e+00	2.1597e+00	7.1050e-01	3.3378e-01	
1.0000e+01	1.2851e+00	3.3241e-01	1.2880e-01	6.8946e-02	4.7282e-02	1.3657e+00	3.3550e-01	1.2880e-01	6.8946e-02	4.7282e-02	5.7476e+01	9.8510e+00	2.1325e+00	6.4696e-01	2.8831e-01	
1.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	2.5502e+00	3.9541e-01	1.0363e-01	4.3351e-02	2.6138e-02	1.2028e+02	1.3844e+01	2.0373e+00	4.4551e-01	1.6033e-01	
2.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	4.1531e+00	4.6458e-01	9.0424e-02	3.0851e-02	1.6770e-02	2.0535e+02	1.7793e+01	1.9788e+00	3.3868e-01	1.0375e-01	
2.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	6.1695e+00	5.3767e-01	8.2274e-02	2.3597e-02	1.1760e-02	3.1237e+02	2.1707e+01	1.9384e+00	2.7271e-01	7.3368e-02	
3.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	8.5993e+00	6.1282e-01	7.6731e-02	1.8922e-02	8.7527e-03	4.4113e+02	2.5593e+01	1.9085e+00	2.2801e-01	5.5006e-02	


==> Data/FPGM_VILLA.dat <==
k	wc_a0	wc_a1	wc_a2	wc_a3	wcR_a0	wcR_a1	wcR_a2	wcR_a3
1.0000e+00	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	
2.0000e+00	1.9122e-01	1.6622e-01	1.5372e-01	1.4747e-01	1.9122e-01	1.6622e-01	1.5372e-01	1.4747e-01	
3.0000e+00	1.5087e-01	1.0958e-01	9.4480e-02	8.8782e-02	1.5087e-01	1.0958e-01	9.4480e-02	8.8782e-02	
4.0000e+00	1.3724e-01	8.1467e-02	6.5143e-02	6.0063e-02	1.3724e-01	8.1467e-02	6.5143e-02	6.0063e-02	
5.0000e+00	1.3460e-01	6.5164e-02	4.8146e-02	4.3597e-02	1.3460e-01	6.5164e-02	4.8146e-02	4.3597e-02	
6.0000e+00	1.3748e-01	5.4781e-02	3.7312e-02	3.3202e-02	1.3748e-01	5.4781e-02	3.7312e-02	3.3203e-02	
7.0000e+00	1.4345e-01	4.7718e-02	2.9933e-02	2.6189e-02	1.4345e-01	4.7718e-02	2.9933e-02	2.6189e-02	
8.0000e+00	1.5132e-01	4.2676e-02	2.4656e-02	2.1218e-02	1.5132e-01	4.2676e-02	2.4656e-02	2.1218e-02	
9.0000e+00	1.6043e-01	3.8939e-02	2.0737e-02	1.7560e-02	1.6043e-01	3.8939e-02	2.0736e-02	1.7560e-02	
1.0000e+01	1.7037e-01	3.6085e-02	1.7738e-02	1.4786e-02	1.7037e-01	3.6085e-02	1.7738e-02	1.4786e-02	
1.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	2.2662e-01	2.8436e-02	9.6446e-03	7.4651e-03	
2.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	2.8766e-01	2.5271e-02	6.2407e-03	4.5141e-03	
2.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	3.5066e-01	2.3649e-02	4.4586e-03	3.0291e-03	
3.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	4.1468e-01	2.2704e-02	3.3952e-03	2.1759e-03	


==> Data/FPGM_VILLA_R0.dat <==
k	wc_a0	wc_a1	wc_a2	wc_a3	wcR_a0	wcR_a1	wcR_a2	wcR_a3
1.0000e+00	4.9989e-02	4.9989e-02	4.9989e-02	4.9989e-02	4.9989e-02	4.9989e-02	4.9989e-02	4.9989e-02	
2.0000e+00	5.9171e-02	3.4172e-02	2.1674e-02	1.5425e-02	5.9175e-02	3.4175e-02	2.1675e-02	1.5425e-02	
3.0000e+00	7.1104e-02	2.9726e-02	1.4491e-02	8.6905e-03	7.1104e-02	2.9726e-02	1.4491e-02	8.6905e-03	
4.0000e+00	8.3243e-02	2.7405e-02	1.0987e-02	5.8358e-03	8.3243e-02	2.7405e-02	1.0987e-02	5.8358e-03	
5.0000e+00	9.5459e-02	2.5968e-02	8.8758e-03	4.2725e-03	9.5459e-02	2.5968e-02	8.8757e-03	4.2725e-03	
6.0000e+00	1.0772e-01	2.4975e-02	7.4488e-03	3.2973e-03	1.0772e-01	2.4975e-02	7.4488e-03	3.2973e-03	
7.0000e+00	1.2002e-01	2.4247e-02	6.4172e-03	2.6389e-03	1.2002e-01	2.4247e-02	6.4172e-03	2.6389e-03	
8.0000e+00	1.3237e-01	2.3691e-02	5.6349e-03	2.1689e-03	1.3237e-01	2.3691e-02	5.6350e-03	2.1688e-03	
9.0000e+00	1.4477e-01	2.3252e-02	5.0199e-03	1.8194e-03	1.4477e-01	2.3252e-02	5.0202e-03	1.8194e-03	
1.0000e+01	1.5721e-01	2.2896e-02	4.5236e-03	1.5514e-03	1.5721e-01	2.2897e-02	4.5242e-03	1.5513e-03	
1.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	2.2001e-01	2.1819e-02	3.0145e-03	8.2427e-04	
2.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	2.8368e-01	2.1288e-02	2.2503e-03	5.1730e-04	
2.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	3.4799e-01	2.0985e-02	1.7909e-03	3.5717e-04	
3.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	4.1277e-01	2.0791e-02	1.4850e-03	2.6263e-04	


==> Data/PGM.dat <==
k	wc_a0	wc_a1	wc_a2	wc_a3	wc_a4	wcR_a0	wcR_a1	wcR_a2	wcR_a3	wcR_a4	
1.0000e+00	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	5.2361e-01	
2.0000e+00	4.4861e-01	3.8872e-01	3.4896e-01	3.2213e-01	3.0382e-01	4.4861e-01	3.8872e-01	3.4896e-01	3.2213e-01	3.0382e-01	
3.0000e+00	4.5889e-01	3.4059e-01	2.7600e-01	2.3840e-01	2.1566e-01	4.5889e-01	3.4059e-01	2.7600e-01	2.3840e-01	2.1566e-01	
4.0000e+00	4.9166e-01	3.1507e-01	2.3322e-01	1.9082e-01	1.6742e-01	4.9166e-01	3.1507e-01	2.3322e-01	1.9082e-01	1.6742e-01	
5.0000e+00	5.3209e-01	2.9896e-01	2.0425e-01	1.5972e-01	1.3688e-01	5.3209e-01	2.9896e-01	2.0425e-01	1.5972e-01	1.3688e-01	
6.0000e+00	5.7601e-01	2.8773e-01	1.8299e-01	1.3767e-01	1.1578e-01	5.7601e-01	2.8773e-01	1.8299e-01	1.3767e-01	1.1578e-01	
7.0000e+00	6.2179e-01	2.7937e-01	1.6656e-01	1.2116e-01	1.0033e-01	6.2179e-01	2.7937e-01	1.6656e-01	1.2116e-01	1.0033e-01	
8.0000e+00	6.6870e-01	2.7287e-01	1.5338e-01	1.0830e-01	8.8524e-02	6.6870e-01	2.7287e-01	1.5338e-01	1.0830e-01	8.8524e-02	
9.0000e+00	7.1634e-01	2.6764e-01	1.4253e-01	9.7990e-02	7.9205e-02	7.1634e-01	2.6764e-01	1.4253e-01	9.7990e-02	7.9205e-02	
1.0000e+01	7.6447e-01	2.6333e-01	1.3339e-01	8.9524e-02	7.1663e-02	7.6447e-01	2.6333e-01	1.3339e-01	8.9524e-02	7.1663e-02	
1.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0090e+00	2.4941e-01	1.0283e-01	6.2800e-02	4.8553e-02	
2.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.2563e+00	2.4164e-01	8.5083e-02	4.8549e-02	3.6717e-02	
2.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.5048e+00	2.3655e-01	7.3254e-02	3.9648e-02	2.9525e-02	
3.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.7537e+00	2.3290e-01	6.4710e-02	3.3545e-02	2.4694e-02	


==> Data/PGM_VILLA.dat <==
k	wc_a0	wc_a1	wc_a2	wc_a3	wc_a4	wcR_a0	wcR_a1	wcR_a2	wcR_a3	wcR_a4	
1.0000e+00	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	3.0000e-01	
2.0000e+00	1.9122e-01	1.6622e-01	1.5372e-01	1.4747e-01	1.4435e-01	1.9122e-01	1.6622e-01	1.5372e-01	1.4747e-01	1.4435e-01	
3.0000e+00	1.5547e-01	1.1601e-01	1.0178e-01	9.6508e-02	9.4484e-02	1.5547e-01	1.1601e-01	1.0178e-01	9.6508e-02	9.4484e-02	
4.0000e+00	1.3785e-01	8.9509e-02	7.5806e-02	7.1667e-02	7.0308e-02	1.3786e-01	8.9511e-02	7.5806e-02	7.1667e-02	7.0308e-02	
5.0000e+00	1.2893e-01	7.3467e-02	6.0416e-02	5.7027e-02	5.6019e-02	1.2895e-01	7.3470e-02	6.0417e-02	5.7027e-02	5.6019e-02	
6.0000e+00	1.2389e-01	6.2581e-02	5.0203e-02	4.7355e-02	4.6565e-02	1.2390e-01	6.2583e-02	5.0203e-02	4.7355e-02	4.6565e-02	
7.0000e+00	1.2069e-01	5.4620e-02	4.2923e-02	4.0487e-02	3.9844e-02	1.2070e-01	5.4621e-02	4.2923e-02	4.0487e-02	3.9844e-02	
8.0000e+00	1.1859e-01	4.8530e-02	3.7474e-02	3.5359e-02	3.4821e-02	1.1860e-01	4.8530e-02	3.7474e-02	3.5359e-02	3.4821e-02	
9.0000e+00	1.1721e-01	4.3719e-02	3.3247e-02	3.1384e-02	3.0923e-02	1.1722e-01	4.3720e-02	3.3247e-02	3.1384e-02	3.0923e-02	
1.0000e+01	1.1644e-01	3.9836e-02	2.9875e-02	2.8213e-02	2.7810e-02	1.1644e-01	3.9836e-02	2.9875e-02	2.8213e-02	2.7810e-02	
1.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.1607e-01	2.7836e-02	1.9805e-02	1.8745e-02	1.8502e-02	
2.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.1778e-01	2.1572e-02	1.4801e-02	1.4036e-02	1.3863e-02	
2.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.1995e-01	1.7695e-02	1.1812e-02	1.1218e-02	1.1084e-02	
3.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.2218e-01	1.5046e-02	9.8254e-03	9.3423e-03	9.2329e-03	


==> Data/PGM_VILLA_R0.dat <==
k	wc_a0	wc_a1	wc_a2	wc_a3	wc_a4	wcR_a0	wcR_a1	wcR_a2	wcR_a3	wcR_a4	
1.0000e+00	4.9989e-02	4.9989e-02	4.9989e-02	4.9989e-02	4.9989e-02	4.9992e-02	4.9992e-02	4.9992e-02	4.9992e-02	4.9992e-02	
2.0000e+00	5.9171e-02	3.4172e-02	2.1674e-02	1.5425e-02	1.2300e-02	5.9175e-02	3.4175e-02	2.1675e-02	1.5425e-02	1.2300e-02	
3.0000e+00	6.6966e-02	2.8178e-02	1.4120e-02	8.8371e-03	6.7700e-03	6.6972e-02	2.8179e-02	1.4121e-02	8.8373e-03	6.7701e-03	
4.0000e+00	7.2316e-02	2.3971e-02	1.0194e-02	5.9952e-03	4.5980e-03	7.2322e-02	2.3972e-02	1.0195e-02	5.9953e-03	4.5980e-03	
5.0000e+00	7.6139e-02	2.0846e-02	7.8706e-03	4.4944e-03	3.4795e-03	7.6143e-02	2.0847e-02	7.8707e-03	4.4945e-03	3.4796e-03	
6.0000e+00	7.9635e-02	1.8685e-02	6.4181e-03	3.5919e-03	2.8015e-03	7.9641e-02	1.8687e-02	6.4184e-03	3.5919e-03	2.8015e-03	
7.0000e+00	8.2735e-02	1.7004e-02	5.4020e-03	2.9863e-03	2.3452e-03	8.2740e-02	1.7005e-02	5.4021e-03	2.9863e-03	2.3452e-03	
8.0000e+00	8.5421e-02	1.5623e-02	4.6469e-03	2.5516e-03	2.0168e-03	8.5426e-02	1.5624e-02	4.6470e-03	2.5515e-03	2.0168e-03	
9.0000e+00	8.7765e-02	1.4469e-02	4.0692e-03	2.2263e-03	1.7694e-03	8.7770e-02	1.4470e-02	4.0692e-03	2.2264e-03	1.7694e-03	
1.0000e+01	8.9875e-02	1.3495e-02	3.6138e-03	1.9740e-03	1.5762e-03	8.9879e-02	1.3495e-02	3.6138e-03	1.9740e-03	1.5762e-03	
1.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	9.8279e-02	1.0261e-02	2.2989e-03	1.2587e-03	1.0203e-03	
2.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0439e-01	8.3835e-03	1.6722e-03	9.2337e-04	7.5462e-04	
2.5000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0922e-01	7.1400e-03	1.3089e-03	7.2911e-04	5.9878e-04	
3.0000e+01	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.0000e+03	1.1322e-01	6.2476e-03	1.0729e-03	6.0246e-04	4.9632e-04	


==> Data/PPA_relative_error_gamma1.dat <==
k	wc_eps0	wc_eps01	wc_eps025	wc_eps05	wc_eps075	wc_eps1	th_eps0	th_eps01	th_eps025	th_eps05	th_eps075	th_eps1	
1.0000e+00	2.5000e-01	2.7500e-01	3.1250e-01	3.7500e-01	4.3750e-01	5.0000e-01	2.5000e-01	2.7500e-01	3.1250e-01	3.7500e-01	4.3750e-01	5.0000e-01	
2.0000e+00	1.2500e-01	1.3750e-01	1.5625e-01	1.9098e-01	2.5000e-01	5.0000e-01	1.2500e-01	1.3798e-01	1.5973e-01	2.0575e-01	2.7661e-01	5.0000e-01	
3.0000e+00	8.3336e-02	9.1667e-02	1.0436e-01	1.3397e-01	1.9098e-01	5.0000e-01	8.3333e-02	9.2173e-02	1.0786e-01	1.4482e-01	2.1154e-01	5.0000e-01	
4.0000e+00	6.2503e-02	6.8750e-02	7.8835e-02	1.0436e-01	1.5726e-01	4.9999e-01	6.2500e-02	6.9229e-02	8.1641e-02	1.1288e-01	1.7489e-01	5.0000e-01	
5.0000e+00	5.0005e-02	5.5000e-02	6.3508e-02	8.5851e-02	1.3565e-01	4.9999e-01	5.0000e-02	5.5446e-02	6.5777e-02	9.3048e-02	1.5089e-01	5.0000e-01	
6.0000e+00	4.1675e-02	4.5837e-02	5.3228e-02	7.3293e-02	1.2014e-01	4.9999e-01	4.1667e-02	4.6247e-02	5.5133e-02	7.9457e-02	1.3375e-01	5.0000e-01	
7.0000e+00	3.5723e-02	3.9304e-02	4.5837e-02	6.4126e-02	1.0847e-01	4.9999e-01	3.5714e-02	3.9671e-02	4.7488e-02	6.9527e-02	1.2078e-01	5.0000e-01	
8.0000e+00	3.1258e-02	3.4409e-02	4.0263e-02	5.7099e-02	9.9288e-02	4.9998e-01	3.1250e-02	3.4735e-02	4.1729e-02	6.1934e-02	1.1057e-01	5.0000e-01	
9.0000e+00	2.7790e-02	3.0602e-02	3.5919e-02	5.1559e-02	9.1825e-02	4.9998e-01	2.7778e-02	3.0894e-02	3.7231e-02	5.5928e-02	1.0228e-01	5.0000e-01	
1.0000e+01	2.5012e-02	2.7556e-02	3.2435e-02	4.7061e-02	8.5642e-02	4.9998e-01	2.5000e-02	2.7819e-02	3.3621e-02	5.1051e-02	9.5398e-02	5.0000e-01	
2.0000e+01	1.2543e-02	1.3824e-02	1.6575e-02	2.5811e-02	5.4128e-02	4.9992e-01	1.2500e-02	1.3958e-02	1.7184e-02	2.8010e-02	6.0315e-02	5.0000e-01	
3.0000e+01	8.3446e-03	9.2346e-03	1.1192e-02	1.8167e-02	4.1392e-02	4.9945e-01	8.3333e-03	9.3243e-03	1.1605e-02	1.9715e-02	4.6127e-02	5.0000e-01	
5.0000e+01	5.0206e-03	5.5549e-03	6.8250e-03	1.1672e-02	2.9523e-02	4.9895e-01	5.0000e-03	5.6089e-03	7.0767e-03	1.2667e-02	3.2901e-02	5.0000e-01	
8.0000e+01	3.1561e-03	3.4800e-03	4.3297e-03	7.7686e-03	2.1634e-02	4.9789e-01	3.1250e-03	3.5138e-03	4.4894e-03	8.4315e-03	2.4110e-02	5.0000e-01	
1.0000e+02	2.5314e-03	2.7872e-03	3.4883e-03	6.4034e-03	1.8664e-02	4.9550e-01	2.5000e-03	2.8142e-03	3.6171e-03	6.9499e-03	2.0802e-02	5.0000e-01	


==> Data/PPA_relative_error_gamma10.dat <==
k	wc_eps0	wc_eps01	wc_eps025	wc_eps05	wc_eps075	wc_eps1	th_eps0	th_eps01	th_eps025	th_eps05	th_eps075	th_eps1	
1.0000e+00	2.5000e-02	2.7500e-02	3.1250e-02	3.7500e-02	4.3750e-02	5.0000e-02	2.5000e-02	2.7500e-02	3.1250e-02	3.7500e-02	4.3750e-02	5.0000e-02	
2.0000e+00	1.2502e-02	1.3750e-02	1.5625e-02	1.9098e-02	2.5000e-02	4.9998e-02	1.2500e-02	1.3798e-02	1.5973e-02	2.0575e-02	2.7661e-02	5.0000e-02	
3.0000e+00	8.3356e-03	9.1669e-03	1.0436e-02	1.3398e-02	1.9098e-02	4.9996e-02	8.3333e-03	9.2173e-03	1.0786e-02	1.4482e-02	2.1154e-02	5.0000e-02	
4.0000e+00	6.2543e-03	6.8755e-03	7.8841e-03	1.0436e-02	1.5726e-02	4.9997e-02	6.2500e-03	6.9229e-03	8.1641e-03	1.1288e-02	1.7489e-02	5.0000e-02	
5.0000e+00	5.0039e-03	5.5002e-03	6.3515e-03	8.5855e-03	1.3565e-02	4.9995e-02	5.0000e-03	5.5446e-03	6.5777e-03	9.3048e-03	1.5089e-02	5.0000e-02	
6.0000e+00	4.1718e-03	4.5848e-03	5.3233e-03	7.3296e-03	1.2015e-02	4.9993e-02	4.1667e-03	4.6247e-03	5.5133e-03	7.9457e-03	1.3375e-02	5.0000e-02	
7.0000e+00	3.5809e-03	3.9315e-03	4.5838e-03	6.4128e-03	1.0847e-02	4.9990e-02	3.5714e-03	3.9671e-03	4.7488e-03	6.9527e-03	1.2078e-02	5.0000e-02	
8.0000e+00	3.1370e-03	3.4420e-03	4.0266e-03	5.7102e-03	9.9291e-03	4.9990e-02	3.1250e-03	3.4735e-03	4.1729e-03	6.1934e-03	1.1057e-02	5.0000e-02	
9.0000e+00	2.7902e-03	3.0621e-03	3.5924e-03	5.1565e-03	9.1832e-03	4.9987e-02	2.7778e-03	3.0894e-03	3.7231e-03	5.5928e-03	1.0228e-02	5.0000e-02	
1.0000e+01	2.5156e-03	2.7566e-03	3.2447e-03	4.7065e-03	8.5646e-03	4.9984e-02	2.5000e-03	2.7819e-03	3.3621e-03	5.1051e-03	9.5398e-03	5.0000e-02	
2.0000e+01	1.2978e-03	1.3871e-03	1.6593e-03	2.5832e-03	5.4144e-03	4.9928e-02	1.2500e-03	1.3958e-03	1.7184e-03	2.8010e-03	6.0315e-03	5.0000e-02	
3.0000e+01	8.4203e-04	9.2405e-04	1.1202e-03	1.8167e-03	4.1391e-03	4.9834e-02	8.3333e-04	9.3243e-04	1.1605e-03	1.9715e-03	4.6127e-03	5.0000e-02	
5.0000e+01	5.2214e-04	5.5971e-04	6.8366e-04	1.1673e-03	2.9517e-03	4.9598e-02	5.0000e-04	5.6089e-04	7.0767e-04	1.2667e-03	3.2901e-03	5.0000e-02	
8.0000e+01	3.3850e-04	3.5267e-04	4.3649e-04	7.7701e-04	2.1629e-03	4.9464e-02	3.1250e-04	3.5138e-04	4.4894e-04	8.4315e-04	2.4110e-03	5.0000e-02	
1.0000e+02	2.7870e-04	2.8944e-04	3.5196e-04	6.4053e-04	1.8655e-03	4.9377e-02	2.5000e-04	2.8142e-04	3.6171e-04	6.9499e-04	2.0802e-03	5.0000e-02	


==> Data/PPA_relative_error_gradient_gamma1.dat <==
k	wc_eps0	wc_eps01	wc_eps025	wc_eps05	wc_eps075	wc_eps1	th_eps0	th_eps01	th_eps025	th_eps05	th_eps075	th_eps1	
1.0000e+00	2.5000e-01	2.7778e-01	3.3333e-01	5.0000e-01	1.0000e+00	5.0000e+00	2.5000e-01	2.7778e-01	3.3333e-01	5.0000e-01	1.0000e+00	5.0000e+00	
2.0000e+00	1.2500e-01	1.3889e-01	1.6667e-01	2.5464e-01	5.7143e-01	3.7428e+00	1.2500e-01	1.3937e-01	1.7038e-01	2.7433e-01	6.3225e-01	4.0269e+00	
3.0000e+00	8.3336e-02	9.2593e-02	1.1131e-01	1.7863e-01	4.3653e-01	3.2910e+00	8.3333e-02	9.3104e-02	1.1506e-01	1.9309e-01	4.8352e-01	3.5480e+00	
4.0000e+00	6.2503e-02	6.9445e-02	8.4091e-02	1.3914e-01	3.5946e-01	3.0026e+00	6.2500e-02	6.9929e-02	8.7084e-02	1.5051e-01	3.9974e-01	3.2432e+00	
5.0000e+00	5.0005e-02	5.5556e-02	6.7742e-02	1.1447e-01	3.1005e-01	2.7996e+00	5.0000e-02	5.6006e-02	7.0162e-02	1.2406e-01	3.4489e-01	3.0249e+00	
6.0000e+00	4.1675e-02	4.6300e-02	5.6777e-02	9.7724e-02	2.7462e-01	2.6435e+00	4.1667e-02	4.6714e-02	5.8808e-02	1.0594e-01	3.0570e-01	2.8575e+00	
7.0000e+00	3.5723e-02	3.9701e-02	4.8892e-02	8.5501e-02	2.4793e-01	2.5190e+00	3.5714e-02	4.0071e-02	5.0654e-02	9.2703e-02	2.7607e-01	2.7233e+00	
8.0000e+00	3.1258e-02	3.4756e-02	4.2947e-02	7.6133e-02	2.2694e-01	2.4157e+00	3.1250e-02	3.5086e-02	4.4511e-02	8.2579e-02	2.5273e-01	2.6120e+00	
9.0000e+00	2.7790e-02	3.0911e-02	3.8313e-02	6.8745e-02	2.0989e-01	2.3284e+00	2.7778e-02	3.1206e-02	3.9713e-02	7.4571e-02	2.3379e-01	2.5177e+00	
1.0000e+01	2.5012e-02	2.7834e-02	3.4597e-02	6.2748e-02	1.9575e-01	2.2528e+00	2.5000e-02	2.8100e-02	3.5862e-02	6.8068e-02	2.1805e-01	2.4362e+00	
2.0000e+01	1.2543e-02	1.3964e-02	1.7680e-02	3.4415e-02	1.2372e-01	1.8141e+00	1.2500e-02	1.4099e-02	1.8330e-02	3.7346e-02	1.3786e-01	1.9621e+00	
3.0000e+01	8.3446e-03	9.3279e-03	1.1939e-02	2.4223e-02	9.4611e-02	1.5983e+00	8.3333e-03	9.4185e-03	1.2378e-02	2.6287e-02	1.0543e-01	1.7288e+00	
5.0000e+01	5.0206e-03	5.6110e-03	7.2800e-03	1.5563e-02	6.7482e-02	1.3626e+00	5.0000e-03	5.6656e-03	7.5485e-03	1.6890e-02	7.5203e-02	1.4739e+00	
8.0000e+01	3.1561e-03	3.5152e-03	4.6183e-03	1.0359e-02	4.9450e-02	1.1766e+00	3.1250e-03	3.5493e-03	4.7887e-03	1.1242e-02	5.5109e-02	1.2727e+00	
1.0000e+02	2.5314e-03	2.8153e-03	3.7208e-03	8.5378e-03	4.2664e-02	1.0974e+00	2.5000e-03	2.8426e-03	3.8582e-03	9.2666e-03	4.7547e-02	1.1871e+00	


==> Data/PPA_relative_error_gradient_gamma10.dat <==
k	wc_eps0	wc_eps01	wc_eps025	wc_eps05	wc_eps075	wc_eps1	th_eps0	th_eps01	th_eps025	th_eps05	th_eps075	th_eps1	
1.0000e+00	2.5000e-02	2.7778e-02	3.3333e-02	5.0000e-02	1.0000e-01	5.0000e-01	2.5000e-02	2.7778e-02	3.3333e-02	5.0000e-02	1.0000e-01	5.0000e-01	
2.0000e+00	1.2502e-02	1.3889e-02	1.6667e-02	2.5464e-02	5.7143e-02	3.7428e-01	1.2500e-02	1.3937e-02	1.7038e-02	2.7433e-02	6.3225e-02	4.0269e-01	
3.0000e+00	8.3356e-03	9.2595e-03	1.1132e-02	1.7863e-02	4.3653e-02	3.2910e-01	8.3333e-03	9.3104e-03	1.1506e-02	1.9309e-02	4.8352e-02	3.5480e-01	
4.0000e+00	6.2543e-03	6.9449e-03	8.4095e-03	1.3914e-02	3.5946e-02	3.0026e-01	6.2500e-03	6.9929e-03	8.7084e-03	1.5051e-02	3.9974e-02	3.2432e-01	
5.0000e+00	5.0039e-03	5.5558e-03	6.7748e-03	1.1447e-02	3.1005e-02	2.7996e-01	5.0000e-03	5.6006e-03	7.0162e-03	1.2406e-02	3.4489e-02	3.0249e-01	
6.0000e+00	4.1718e-03	4.6311e-03	5.6782e-03	9.7728e-03	2.7462e-02	2.6435e-01	4.1667e-03	4.6714e-03	5.8808e-03	1.0594e-02	3.0570e-02	2.8575e-01	
7.0000e+00	3.5809e-03	3.9711e-03	4.8894e-03	8.5503e-03	2.4793e-02	2.5190e-01	3.5714e-03	4.0071e-03	5.0654e-03	9.2703e-03	2.7607e-02	2.7233e-01	
8.0000e+00	3.1370e-03	3.4768e-03	4.2950e-03	7.6135e-03	2.2694e-02	2.4157e-01	3.1250e-03	3.5086e-03	4.4511e-03	8.2579e-03	2.5273e-02	2.6120e-01	
9.0000e+00	2.7902e-03	3.0930e-03	3.8318e-03	6.8751e-03	2.0989e-02	2.3284e-01	2.7778e-03	3.1206e-03	3.9713e-03	7.4571e-03	2.3379e-02	2.5177e-01	
1.0000e+01	2.5156e-03	2.7845e-03	3.4609e-03	6.2755e-03	1.9575e-02	2.2528e-01	2.5000e-03	2.8100e-03	3.5862e-03	6.8068e-03	2.1805e-02	2.4362e-01	
2.0000e+01	1.2978e-03	1.3987e-03	1.7689e-03	3.4434e-03	1.2373e-02	1.8141e-01	1.2500e-03	1.4099e-03	1.8330e-03	3.7346e-03	1.3786e-02	1.9621e-01	
3.0000e+01	8.4203e-04	9.3335e-04	1.1941e-03	2.4223e-03	9.4610e-03	1.5983e-01	8.3333e-04	9.4185e-04	1.2378e-03	2.6287e-03	1.0543e-02	1.7288e-01	
5.0000e+01	5.2214e-04	5.6453e-04	7.2900e-04	1.5563e-03	6.7479e-03	1.3626e-01	5.0000e-04	5.6656e-04	7.5485e-04	1.6890e-03	7.5203e-03	1.4739e-01	
8.0000e+01	3.3850e-04	3.5613e-04	4.6530e-04	1.0362e-03	4.9422e-03	1.1765e-01	3.1250e-04	3.5493e-04	4.7887e-04	1.1242e-03	5.5109e-03	1.2727e-01	
1.0000e+02	2.7870e-04	2.9228e-04	3.7508e-04	8.5395e-04	4.2649e-03	1.0973e-01	2.5000e-04	2.8426e-04	3.8582e-04	9.2666e-04	4.7547e-03	1.1871e-01	


==> figMB/A_HPE_PD_gapI.txt <==
N,wc0,wc025,wc05,wc075,wc1,Ak
1,0.25059,0.3125,0.375,0.4375,0.5,0.5
3,0.076269,0.085285,0.092669,0.098778,0.10392,0.10392
5,0.037554,0.040519,0.042806,0.044605,0.046056,0.046056
7,0.022535,0.023853,0.024858,0.02563,0.026241,0.026241
9,0.015071,0.015776,0.016308,0.016711,0.017026,0.017026
11,0.010801,0.011232,0.011548,0.011785,0.01197,0.01197
13,0.008153,0.0084159,0.0086194,0.008771,0.0088882,0.0088882
15,0.0063656,0.0065468,0.0066857,0.0067885,0.0068678,0.0068677
17,0.0051072,0.0052416,0.0053406,0.0054136,0.0054697,0.0054697
19,0.0041989,0.0042933,0.0043664,0.0044202,0.0044614,0.0044614
21,0.0035136,0.0035823,0.0036378,0.0036786,0.0037098,0.0037097
23,0.002983,0.0030352,0.0030784,0.00311,0.0031342,0.0031342
25,0.0025645,0.0026051,0.0026394,0.0026644,0.0026835,0.0026835
27,0.00223,0.0022608,0.0022884,0.0023086,0.0023241,0.002324
29,0.0019531,0.0019809,0.0020034,0.0020199,0.0020326,0.0020324
31,0.001729,0.0017501,0.0017687,0.0017823,0.0017928,0.0017927
33,0.001541,0.0015576,0.0015731,0.0015845,0.0015933,0.0015932
35,0.0013822,0.0013951,0.0014084,0.001418,0.0014254,0.0014254
37,0.0012467,0.0012572,0.0012684,0.0012766,0.0012829,0.0012829
39,0.0011298,0.0011387,0.0011482,0.0011554,0.0011607,0.0011607
41,0.0010288,0.0010363,0.0010445,0.0010507,0.0010553,0.0010553


==> figMB/A_HPE_PD_gapI_stepsize_10.txt <==
N,wc0,wc025,wc05,wc075,wc1,Ak
1,0.025046,0.03125,0.0375,0.04375,0.05,0.05
3,0.007633,0.0085286,0.009267,0.0098778,0.010392,0.010392
5,0.0037583,0.004052,0.0042807,0.0044605,0.0046056,0.0046056
7,0.0022528,0.0023854,0.0024859,0.002563,0.0026241,0.0026241
9,0.0015067,0.001578,0.0016309,0.0016711,0.0017026,0.0017026
11,0.0010828,0.001124,0.0011549,0.0011786,0.001197,0.001197
13,0.00082403,0.00084349,0.00086208,0.00087714,0.00088882,0.00088882
15,0.00064825,0.00065556,0.00066861,0.00067891,0.0006868,0.00068677
17,0.00051978,0.00052541,0.00053432,0.00054143,0.00054697,0.00054697
19,0.00042884,0.00043088,0.000437,0.00044206,0.00044614,0.00044614
21,0.00035875,0.0003596,0.00036404,0.00036797,0.00037097,0.00037097
23,0.00030498,0.00030418,0.00030808,0.00031105,0.00031342,0.00031342
25,0.00026157,0.00026136,0.00026449,0.00026651,0.0002686,0.00026835
27,0.00022837,0.00022787,0.00022936,0.00023096,0.00023245,0.0002324
29,0.00020057,0.00020018,0.00020124,0.00020212,0.00020326,0.00020324
31,0.00017693,0.00017767,0.0001777,0.00017851,0.00017949,0.00017927
33,0.00015771,0.00015853,0.00015801,0.00015883,0.00015979,0.00015932
35,0.00014146,0.00014091,0.00014225,0.00014235,0.00014301,0.00014254
37,0.00012874,0.00012804,0.00012779,0.00012784,0.0001283,0.00012829
39,0.00011535,0.00011569,0.00011566,0.00011588,0.00011623,0.00011607
41,0.00010569,0.00010563,0.00010544,0.00010532,0.00010564,0.00010553


==> figMB/DRS_ConvexSmooth_h-hs_EcksteinRelative.txt <==
k   wc_0    wc_02   wc_04   wc_06   wc_08
1	0.25	0.25	0.25	0.25	0.25	
2	0.127322	0.170455	0.277759	1.16792	10.1165	
2	0.127322	0.170455	0.277759	1.16792	10.1165	
3	0.0838397	0.104895	0.157999	0.695359	7.4987	
4	0.0626887	0.0742347	0.105302	0.398113	5.68748	
5	0.0500903	0.0575932	0.0787746	0.241037	4.149	
7	0.035745	0.0399109	0.0528758	0.122776	2.11404	
9	0.0277917	0.0305886	0.0399471	0.085454	1.14459	
12	0.0208391	0.0226774	0.0292727	0.0598403	0.573969	
16	0.0156274	0.0168738	0.0215977	0.0428869	0.335719	
21	0.0119058	0.0127882	0.0162703	0.0316785	0.227203	
28	0.008929	0.0095529	0.0120945	0.0231897	0.156246	
38	0.00657913	0.0070186	0.00885073	0.0167666	0.107788	
50	0.00500008	0.00532508	0.00669559	0.0125818	0.078444	


==> figMB/DRS_ConvexSmooth_h-hs_RelativeGradient.txt <==
k   wc_0    wc_02   wc_04   wc_06   wc_08
1	0.25	0.25	0.25	0.25	0.25	
2	0.127322	0.138569	0.147919	0.156051	0.172822	
2	0.127322	0.138569	0.147919	0.156051	0.172822	
3	0.0838397	0.0942892	0.103678	0.114921	0.168046	
4	0.0626887	0.071659	0.0803025	0.0941508	0.147005	
5	0.0500903	0.057833	0.0658997	0.0802863	0.126318	
7	0.035745	0.0417656	0.0491598	0.0631594	0.1074	
9	0.0277917	0.032742	0.0395395	0.0530021	0.096752	
12	0.0208391	0.0247931	0.0308099	0.0432889	0.0847338	
16	0.0156274	0.0187794	0.0239766	0.0352398	0.0737594	
21	0.0119058	0.0144397	0.0188955	0.028912	0.0642223	
28	0.008929	0.0109317	0.014664	0.0233457	0.0550815	
38	0.00657913	0.00813352	0.0111814	0.0185187	0.0465712	
50	0.00500008	0.00623158	0.0087449	0.0149936	0.0399276	


==> figMB/FWBW_relative_L1_z-x_df.txt <==
k   wc_eps0 wc_eps025   wc_eps05    wc_eps075   wc_eps1
1	0.25	0.3125	0.375	0.4375	0.5	
2	0.125	0.15625	0.190983	0.25	0.499979	
3	0.0833333	0.104356	0.133975	0.190983	0.499896	
4	0.0625	0.0788356	0.104356	0.157262	0.499842	
6	0.0416667	0.0532282	0.0732929	0.120145	0.49973	
8	0.03125	0.0402627	0.0570995	0.0992879	0.499677	
12	0.0208333	0.0271848	0.0401802	0.0759008	0.499595	
18	0.0138889	0.0183554	0.028278	0.0580357	0.499474	
27	0.00925925	0.0123954	0.0199035	0.0443807	0.499427	
41	0.00609754	0.00827188	0.0138612	0.0336654	0.499236	


==> figMB/GradientNorm_HPE_PD_gapIV.txt <==
N,wc0,wc02,wc04,wc06,wc08
1,1.0021,1.44,1.96,2.56,3.24
3,0.11123,0.13525,0.20639,0.43099,1.3271
5,0.040017,0.047442,0.073751,0.16016,0.6013
7,0.02042,0.024021,0.037722,0.083338,0.33164
9,0.012353,0.014489,0.022899,0.051149,0.20918
11,0.0082679,0.0096872,0.015377,0.03462,0.14391
13,0.0059193,0.0069318,0.011038,0.025001,0.1051
15,0.0044453,0.0052053,0.008309,0.018909,0.0801
17,0.0034627,0.0040521,0.0064807,0.014804,0.0632
19,0.0027716,0.003244,0.005196,0.011907,0.0511
21,0.0022681,0.0026556,0.0042589,0.0097853,0.0421
23,0.0018908,0.0022139,0.0035544,0.008185,0.0354
25,0.0016004,0.001874,0.0030114,0.0069479,0.0301
27,0.0013721,0.0016068,0.0025839,0.0059718,0.0260
29,0.0011893,0.0013929,0.0022415,0.005188,0.0226
31,0.0010408,0.001219,0.0019629,0.0045492,0.0199
33,0.00091843,0.0010758,0.0017332,0.0040216,0.0176
35,0.00081645,0.00095642,0.0015416,0.0035807,0.0157
37,0.00073056,0.00085587,0.0013801,0.0032086,0.0141
39,0.00065755,0.00077037,0.0012427,0.0028917,0.0127


==> figMB/IAPPA1_absolute_-1.5_PD_gapI-150-.txt <==
N,wc
1,1.5
2,1.325
3,1.2883
4,1.2839
5,1.2928
6,1.3083
7,1.3272
8,1.348
10,1.3921
11,1.4146
13,1.4595
14,1.4818
16,1.5256
19,1.5901
21,1.6322
24,1.694
28,1.7734
32,1.8497
36,1.9231
41,2.0111
47,2.1116
53,2.2075
61,2.3287
69,2.4437
78,2.5617
89,2.7058
102,2.8383
116,2.9771
131,3.0936
150,3.194


==> figMB/IAPPA1_absolute_-1.5_PD_gapIII-150.txt <==
N,wc
1,1.25
2,0.74408
3,0.51691
4,0.39705
5,0.32587
6,0.27731
7,0.24281
8,0.21696
10,0.18042
11,0.16701
13,0.14629
14,0.1381
16,0.12468
19,0.10963
21,0.1019
24,0.092592
28,0.083106
32,0.075838
36,0.070061
41,0.064298
47,0.058856
53,0.054526
61,0.049941
69,0.046299
78,0.042989
89,0.039737
102,0.036678
116,0.034044
131,0.031754
150,0.029411


==> figMB/IAPPA1_absolute_-1_PD_gapI-150-.txt <==
N,wc
1,1.5
2,1.4714
3,1.561
4,1.6845
5,1.8224
6,1.9674
7,2.1163
8,2.2673
10,2.5729
11,2.7278
13,3.0423
14,3.2001
16,3.5162
19,3.9928
21,4.3119
24,4.7916
28,5.4325
32,6.0743
36,6.7165
41,7.5195
47,8.4833
53,9.447
61,10.732
69,12.015
78,13.457
89,15.169
102,17.274
116,19.37
131,21.472
150,24.067


==> figMB/IAPPA1_absolute_-1_PD_gapIII-150.txt <==
N,wc
1,1.25
2,0.89053
3,0.70023
4,0.59441
5,0.53151
6,0.48746
7,0.45631
8,0.43308
10,0.40006
11,0.38788
13,0.3691
14,0.3617
16,0.34953
19,0.33585
21,0.32885
24,0.32041
28,0.31181
32,0.30525
36,0.30004
41,0.29487
47,0.29002
53,0.28619
61,0.28217
69,0.27901
78,0.27617
89,0.27343
102,0.27089
116,0.26874
131,0.26691
150,0.26508


==> figMB/IAPPA1_absolute_-2_PD_gapI-150-.txt <==
N,wc
1,1.5
2,1.2178
3,1.0954
4,1.0171
5,0.96111
6,0.91826
7,0.884
8,0.85574
10,0.81137
11,0.79349
13,0.76366
14,0.75104
16,0.72923
19,0.7029
21,0.68845
24,0.67015
28,0.65042
32,0.63462
36,0.62166
41,0.60836
47,0.59546
53,0.58498
61,0.57362
69,0.56432
78,0.55599
89,0.54698
102,0.53869
116,0.52796
131,0.5034
150,0.47576


==> figMB/IAPPA1_absolute_-2_PD_gapI.txt <==
N,wc
1,1.5
3,1.0954
5,0.96111
7,0.884
9,0.83188
11,0.79349
13,0.76366
15,0.73962
17,0.71972
19,0.7029
21,0.68845
23,0.67586
25,0.66478
27,0.65494
29,0.64616
31,0.63827
33,0.63115
35,0.62468
37,0.61877
39,0.61335
41,0.60835
46,0.59741
51,0.5881
56,0.58031


==> figMB/IAPPA1_absolute_-2_PD_gapIII-150.txt <==
N,wc
1,1.25
2,0.64053
3,0.40527
4,0.28918
5,0.2225
6,0.17881
7,0.14858
8,0.1265
10,0.09646
11,0.085868
13,0.070016
14,0.063954
16,0.054318
19,0.044029
21,0.038974
24,0.033134
28,0.027492
32,0.023406
36,0.020322
41,0.017401
47,0.014799
53,0.012845
61,0.010896
69,0.0094422
78,0.0081963
89,0.0070463
102,0.0060344
116,0.0052191
131,0.0045541
150,0.003917


==> figMB/IAPPA1_absolute_-2_PD_gapIII.txt <==
N,wc
1,1.25
3,0.40527
5,0.2225
7,0.14858
9,0.10966
11,0.085868
13,0.070014
15,0.058766
17,0.050416
19,0.044005
21,0.038942
23,0.034854
25,0.031492
27,0.028684
29,0.026306
31,0.02427
33,0.022509
35,0.020972
37,0.019621
39,0.018423
41,0.017356
46,0.015138
51,0.0134
56,0.012005


==> figMB/IAPPA1_absolute_-3_PD_gapI-150-.txt <==
N,wc
1,1.5
2,1.0616
3,0.84335
4,0.70104
5,0.59985
6,0.52388
7,0.46464
8,0.41712
10,0.34558
11,0.318
13,0.27381
14,0.25585
16,0.22593
19,0.19179
21,0.17402
24,0.15257
28,0.13076
32,0.11418
36,0.10119
41,0.088456
47,0.076698
53,0.067589
61,0.058115
69,0.050973
78,0.044621
89,0.038598
102,0.033708
116,0.02863
131,0.025631
150,0.019349


==> figMB/IAPPA1_absolute_-3_PD_gapI.txt <==
N,wc
1,1.5
3,0.84335
5,0.59985
7,0.46464
9,0.37813
11,0.318
13,0.27381
15,0.24001
17,0.21334
19,0.19179
21,0.17402
23,0.15914
25,0.1465
27,0.13564
29,0.12621
31,0.11795
33,0.11066
35,0.10418
37,0.098385
39,0.093174
41,0.088454
46,0.078461
51,0.070413
56,0.063814


==> figMB/IAPPA1_absolute_-3_PD_gapIII-150.txt <==
N,wc
1,1.25
2,0.51553
3,0.29421
4,0.19515
5,0.14093
6,0.10721
7,0.08469
8,0.068802
10,0.048232
11,0.041323
13,0.031393
14,0.027747
16,0.022161
19,0.016525
21,0.013902
24,0.011014
28,0.0083937
32,0.006618
36,0.0053572
41,0.0042349
47,0.0033027
53,0.0026501
61,0.0020453
69,0.0016277
78,0.0012956
89,0.0010124
102,0.00078373
116,0.00061503
131,0.00048869
150,0.00037801


==> figMB/IAPPA1_absolute_-3_PD_gapIII.txt <==
N,wc
1,1.25
3,0.29421
5,0.14093
7,0.08469
9,0.057107
11,0.041323
13,0.031393
15,0.024711
17,0.019989
19,0.016521
21,0.013897
23,0.01186
25,0.010246
27,0.0089454
29,0.0078806
31,0.0069977
33,0.0062571
35,0.0056297
37,0.0050933
39,0.0046309
41,0.0042296
46,0.0034301
51,0.0028397
56,0.002391


==> figMB/IAPPA1_absolute_-4_PD_gapI-150-.txt <==
N,wc
1,1.5
2,0.95757
3,0.69686
4,0.53722
5,0.43033
6,0.35443
7,0.29817
8,0.25511
10,0.19412
11,0.17196
13,0.13817
14,0.12509
16,0.10419
19,0.081814
21,0.070843
24,0.058266
28,0.046286
32,0.037783
36,0.031509
41,0.025745
47,0.020762
53,0.017175
61,0.013695
69,0.011262
78,0.0093707
89,0.00755
102,0.0062288
116,0.0053128
131,0.0045141
150,0.0042669


==> figMB/IAPPA1_absolute_-4_PD_gapI.txt <==
N,wc
1,1.5
3,0.69686
5,0.43033
7,0.29817
9,0.22127
11,0.17196
13,0.13817
15,0.11388
17,0.09575
19,0.081815
21,0.070855
23,0.062046
25,0.054859
27,0.048902
29,0.043913
31,0.039672
33,0.036065
35,0.032975
37,0.030216
39,0.02793
41,0.025859
46,0.021642
51,0.018423
56,0.016165


==> figMB/IAPPA1_absolute_-4_PD_gapIII-150.txt <==
N,wc
1,1.25
2,0.45303
3,0.25084
4,0.16373
5,0.11664
6,0.087779
7,0.068678
8,0.055314
10,0.038225
11,0.032549
13,0.02446
14,0.021515
16,0.017034
19,0.012561
21,0.010498
24,0.0082458
28,0.0062217
32,0.0048637
36,0.0039078
41,0.0030639
47,0.0023692
53,0.001887
61,0.0014439
69,0.0011406
78,0.00090117
89,0.0006987
102,0.00053659
116,0.00041796
131,0.00032981
150,0.00025313


==> figMB/IAPPA1_absolute_-4_PD_gapIII.txt <==
N,wc
1,1.25
3,0.25084
5,0.11664
7,0.068678
9,0.045567
11,0.032549
13,0.02446
15,0.019076
17,0.015306
19,0.012561
21,0.010497
23,0.008907
25,0.0076544
27,0.0066501
29,0.0058321
31,0.005157
33,0.0045932
35,0.0041174
37,0.0037122
39,0.0033643
41,0.0030631
46,0.0024667
51,0.0020293
56,0.0016989


==> figMB/IAPPA1_absolute_-5_PD_gapI-150-.txt <==
N,wc
1,1.5
2,0.88725
3,0.60812
4,0.4465
5,0.34335
6,0.27306
7,0.2228
8,0.18552
10,0.13479
11,0.11702
13,0.090743
14,0.080856
16,0.065444
19,0.049538
21,0.042001
24,0.033662
28,0.025959
32,0.020783
36,0.017053
41,0.01353
47,0.010751
53,0.0087165
61,0.0068579
69,0.0055951
78,0.0048577
89,0.0037751
102,0.0034451
116,0.0030877
131,0.0023367
150,0.0024531


==> figMB/IAPPA1_absolute_no-error-150.txt <==
N,wc
1,0.25
2,0.125
3,0.076179
4,0.051673
5,0.037512
6,0.028544
7,0.022488
8,0.018197
10,0.012647
11,0.010789
13,0.0081279
14,0.0071554
16,0.0056727
19,0.004188
21,0.003502
24,0.002752
28,0.0020773
32,0.0016242
36,0.0013052
41,0.0010234
47,0.0007914
53,0.00063035
61,0.00048231
69,0.00038098
78,0.00030101
89,0.00023336
102,0.00017922
116,0.00013958
131,0.00011013
150,8.4521e-05


==> figMB/IAPPA1_absolute_no-error_PD_gapI-150-.txt <==
N,wc
1,0.25
2,0.12509
3,0.07625
4,0.051748
5,0.037589
6,0.028627
7,0.022572
8,0.018293
10,0.012727
11,0.010871
13,0.0082402
14,0.0072526
16,0.0057779
19,0.0042961
21,0.0035996
24,0.002846
28,0.00218
32,0.001712
36,0.0014026
41,0.0011171
47,0.00088851
53,0.00073129
61,0.0005696
69,0.00046941
78,0.00038935
89,0.00032366
102,0.00029354
116,0.00024339
131,0.00022858
150,0.00019607


==> figMB/PPA_Convex_PDz-x_relative_f-fs.txt <==
k   wc_eps0   wc_eps025   wc_eps05    wc_eps075   wc_eps09
1	0.25	0.266667	0.333333	0.571429	1.31579	
2	0.125	0.137634	0.190476	0.397516	1.10571	
3	0.0833333	0.0927536	0.133333	0.304762	0.953471	
4	0.0625	0.0699454	0.102564	0.247104	0.838082	
6	0.0416667	0.0471401	0.0714268	0.181794	0.674764	
9	0.0277778	0.0317767	0.0500131	0.138824	0.549357	
14	0.0178571	0.0206926	0.0339678	0.102835	0.456187	
21	0.0119048	0.0139628	0.0238591	0.0787028	0.383599	
33	0.00757576	0.0090088	0.0161186	0.0586835	0.320175	
50	0.005	0.00602296	0.0112519	0.0449615	0.273006	


==> figMB/PPA_Monotone_Eckstein.txt <==
k   wc_eps0 wc_eps025   wc_eps05    wc_eps075   wc_eps1
1	1	1.5625	2.25	3.0625	4	
2	0.25	0.509315	1.04481	2.09652	4	
3	0.148148	0.306274	0.688591	1.66198	4	
4	0.105469	0.217241	0.522084	1.42951	4	
5	0.08192	0.168003	0.427301	1.27591	4	
8	0.049087	0.101162	0.285094	1.01399	4	
11	0.0350494	0.0727485	0.219433	0.872436	4	
17	0.0222991	0.0470019	0.154965	0.713847	4	
25	0.0150165	0.0321924	0.114607	0.599446	4	
37	0.0100792	0.022035	0.0846892	0.50291	4	
54	0.00687635	0.0153418	0.0634254	0.425105	4	
80	0.00462744	0.0105549	0.0470463	0.357268	4	


==> figMB/PPA_PDz-x_gamma1.txt <==
k   wc_eps0 wc_eps025   wc_eps05    wc_eps075   wc_eps09
1	0.25	0.266667	0.333333	0.571429	1.31579	
2	0.125	0.130452	0.150428	0.282574	1.2129	
3	0.0833333	0.0859396	0.095016	0.178014	1.04943	
5	0.05	0.0510185	0.0545438	0.0997547	0.785433	
8	0.03125	0.0316873	0.0331706	0.0592109	0.55002	
12	0.0208333	0.0210442	0.0217502	0.0381225	0.385111	
19	0.0131579	0.0132499	0.0135545	0.0233683	0.248678	
31	0.00806452	0.00810238	0.00822658	0.0139988	0.152916	
50	0.005	0.00501581	0.0050673	0.0085449	0.0943148	
80	0.003125	0.00313128	0.00315287	0.00528376	0.0585103	


==> figMB/PPA_crit_grad_relat_dist_gamma_1.txt <==
k   wc_0    wc_02   wc_04   wc_06   wc_08   wc_1
1	0.25	0.361803	0.408114	0.443649	0.473607	0.5	
2	0.125	0.182435	0.217356	0.258578	0.317048	0.5	
2	0.125	0.182435	0.217356	0.258578	0.317048	0.5	
3	0.0833333	0.12631	0.158578	0.199846	0.263932	0.5	
4	0.0625	0.0976284	0.126525	0.165941	0.231395	0.5	
5	0.05	0.0798431	0.106329	0.144068	0.209365	0.5	
6	0.0416667	0.0677873	0.0923097	0.128271	0.192829	0.5	
8	0.03125	0.0523948	0.0738189	0.106892	0.16949	0.5	
10	0.025	0.0429044	0.0620827	0.0928029	0.153368	0.5	
13	0.0192308	0.0339243	0.050658	0.0785962	0.136374	0.5	
17	0.0147059	0.0266851	0.0411487	0.0663257	0.120946	0.5	
22	0.0113636	0.0211881	0.0336974	0.0563426	0.107769	0.5	
29	0.00862069	0.0165488	0.0272053	0.0473089	0.0952414	0.5	
38	0.00657895	0.0129953	0.0220658	0.0398745	0.0843964	0.5	
50	0.005	0.0101662	0.0178401	0.0335204	0.0746478	0.5	


==> figMB/PPA_crit_grad_relat_dist_gamma_10.txt <==
k   wc_0    wc_02   wc_04   wc_06   wc_08   wc_1
1	0.025	0.0361805	0.0408114	0.0443649	0.0473607	0.05	
2	0.0125	0.0182437	0.0217356	0.0258579	0.0317048	0.05	
2	0.0125	0.0182437	0.0217356	0.0258579	0.0317048	0.05	
3	0.00833333	0.0126311	0.0158579	0.0199847	0.0263933	0.05	
4	0.00625	0.0097629	0.0126526	0.0165942	0.0231397	0.05	
5	0.005	0.00798449	0.010633	0.014407	0.0209366	0.05	
6	0.00416667	0.00677922	0.00923128	0.0128274	0.0192831	0.05	
8	0.003125	0.00523995	0.00738212	0.0106896	0.0169492	0.05	
10	0.0025	0.0042907	0.00620843	0.00928043	0.015337	0.05	
13	0.00192308	0.00339305	0.00506663	0.00786007	0.0136377	0.05	
17	0.00147059	0.00266968	0.00411533	0.00663285	0.0120953	0.05	
22	0.00113636	0.00211973	0.00337155	0.00563529	0.0107772	0.05	
29	0.000862069	0.00165707	0.00272114	0.0047324	0.00952486	0.05	
38	0.000657895	0.00130236	0.00220905	0.00398815	0.00844006	0.05	
50	0.0005	0.00102051	0.00178573	0.00335262	0.00746543	0.05	


==> figMB/PPA_crit_max_relat_dist_gamma_1.txt <==
k   wc_0    wc_02   wc_04   wc_06   wc_08   wc_1
1	0.25	0.3125	0.387426	0.436492	0.472136	0.5	
2	0.125	0.137046	0.150868	0.195477	0.283748	0.5	
2	0.125	0.137046	0.150868	0.195477	0.283748	0.5	
3	0.0833333	0.0888326	0.0951329	0.130635	0.220454	0.5	
4	0.0625	0.0658132	0.0696337	0.0984723	0.182168	0.5	
6	0.0416667	0.0433434	0.0452803	0.0659351	0.136058	0.5	
8	0.03125	0.0322764	0.0334658	0.0493959	0.1086	0.5	
11	0.0227273	0.0233212	0.0240087	0.0357805	0.0832238	0.5	
15	0.0166667	0.0170139	0.0174145	0.0260979	0.0632996	0.5	
21	0.0119048	0.0120978	0.0123194	0.0185226	0.0464379	0.5	
29	0.00862069	0.00873022	0.00885512	0.013333	0.034176	0.5	
41	0.00609756	0.00615692	0.00622411	0.00937568	0.0244203	0.5	


==> figMB/PPA_crit_max_relat_dist_gamma_10.txt <==
k   wc_0    wc_02   wc_04   wc_06   wc_08   wc_1
1	0.025	0.03125	0.0387426	0.0436492	0.0472136	0.05	
2	0.0125	0.0137046	0.0150868	0.0195478	0.0283748	0.05	
2	0.0125	0.0137046	0.0150868	0.0195478	0.0283748	0.05	
3	0.00833333	0.00888331	0.00951332	0.0130635	0.0220454	0.05	
4	0.00625	0.00658136	0.00696339	0.00984732	0.0182169	0.05	
6	0.00416667	0.00433439	0.00452808	0.00659355	0.0136059	0.05	
8	0.003125	0.00322773	0.00334665	0.0049396	0.01086	0.05	
11	0.00227273	0.00233216	0.00240092	0.00357808	0.00832239	0.05	
15	0.00166667	0.00170147	0.0017415	0.00260983	0.00632998	0.05	
21	0.00119048	0.00120986	0.00123199	0.00185227	0.00464382	0.05	
29	0.000862069	0.000873062	0.000885567	0.0013333	0.00341752	0.05	
41	0.000609756	0.00061575	0.000622455	0.000937468	0.00244177	0.05	


==> figMB/PPA_crit_z-x_relat_dist_gamma_1.txt <==
k   wc_0    wc_02   wc_04   wc_06   wc_08
1	0.25	0.3125	0.416667	0.625	1.25	
2	0.125	0.144469	0.172091	0.353961	1.1383	
2	0.125	0.144469	0.172091	0.353961	1.1383	
3	0.0833333	0.0923838	0.104846	0.231661	0.970898	
4	0.0625	0.0677897	0.0749575	0.169818	0.827527	
6	0.0416667	0.0441917	0.0475086	0.109256	0.623343	
8	0.03125	0.0327441	0.034676	0.0799852	0.493011	
11	0.0227273	0.023565	0.024629	0.0567893	0.371305	
15	0.0166667	0.0171435	0.0177399	0.0408144	0.277018	
21	0.0119048	0.0121634	0.012482	0.0286269	0.199218	
29	0.00862069	0.0087643	0.00893902	0.0204371	0.144225	
41	0.00609756	0.00617384	0.00626556	0.0142803	0.101605	


==> figMB/PPA_crit_z-x_relat_dist_gamma_10.txt <==
k   wc_0    wc_02   wc_04   wc_06   wc_08
1	0.025	0.03125	0.0416667	0.0625	0.125	
2	0.0125	0.0144471	0.0172093	0.0353957	0.11383	
2	0.0125	0.0144471	0.0172093	0.0353957	0.11383	
3	0.00833333	0.00923849	0.0104849	0.0231666	0.0970897	
4	0.00625	0.00677902	0.00749582	0.0169822	0.0827533	
6	0.00416667	0.00441919	0.00475091	0.0109256	0.062335	
8	0.003125	0.00327441	0.00346762	0.00799854	0.0493013	
11	0.00227273	0.0023565	0.00246291	0.0056788	0.0371307	
15	0.00166667	0.00171436	0.00177401	0.00408136	0.0277018	
21	0.00119048	0.00121635	0.00124821	0.00286247	0.0199204	
29	0.000862069	0.000876432	0.000893906	0.00204365	0.0144202	
41	0.000609756	0.000617391	0.000626557	0.00142768	0.0101592	


==> figMB/additional/IAPPA1_absolute_-0.5_PD_gapIII-150_0.01.txt <==
N,wc
1,0.26
2,0.13539
3,0.085729
4,0.060979
5,0.046784
6,0.037857
7,0.031907
8,0.027761
10,0.022549
11,0.02087
13,0.018576
14,0.01779
16,0.016677
19,0.015732
21,0.015397
24,0.015158
28,0.015134
32,0.015303
36,0.015579
41,0.016005
47,0.01658
53,0.017185
61,0.018004
69,0.018817
78,0.019712
89,0.020771
102,0.021971
116,0.023203
131,0.02446
150,0.02597


==> figMB/additional/IAPPA1_absolute_-0.5_PD_gapIII-150_0.1.txt <==
N,wc
1,0.35
2,0.22743
3,0.17118
4,0.14431
5,0.12992
6,0.12142
7,0.11648
8,0.11368
10,0.11155
11,0.1115
13,0.11254
14,0.11344
16,0.11566
19,0.11959
21,0.12241
24,0.12678
28,0.13262
32,0.13838
36,0.144
41,0.1508
47,0.15864
53,0.16614
61,0.17567
69,0.18471
78,0.19438
89,0.20558
102,0.21807
116,0.23075
131,0.24359
150,0.25892


==> figMB/additional/IAPPA1_absolute_-1.5_PD_gapIII-150_0.01.txt <==
N,wc
1,0.26
2,0.13185
3,0.080886
4,0.055339
5,0.040545
6,0.031147
7,0.024781
8,0.020257
10,0.014375
11,0.012394
13,0.0095414
14,0.008493
16,0.0068849
19,0.0052587
21,0.0044996
24,0.003661
28,0.0028956
32,0.0023728
36,0.0019979
41,0.0016604
47,0.0013753
53,0.001172
61,0.00097903
69,0.0008419
78,0.0007293
89,0.00062954
102,0.00054512
116,0.00047936
131,0.00042719
150,0.00037829


==> figMB/additional/IAPPA1_absolute_-1.5_PD_gapIII-150_0.1.txt <==
N,wc
1,0.35
2,0.19208
3,0.12267
4,0.087901
5,0.067548
6,0.054338
7,0.045237
8,0.03865
10,0.029823
11,0.026752
13,0.022199
14,0.020474
16,0.017751
19,0.014862
21,0.013451
24,0.011821
28,0.010245
32,0.0090964
36,0.008222
41,0.0073836
47,0.0066234
53,0.0060406
61,0.0054442
69,0.0049857
78,0.0045801
89,0.0041919
102,0.0038355
116,0.0035351
131,0.0032786
150,0.0030204


==> figMB/additional/IAPPA1_absolute_-1_PD_gapIII-150_0.01.txt <==
N,wc
1,0.26
2,0.13331
3,0.082707
4,0.057312
5,0.042603
6,0.03325
7,0.026918
8,0.022419
10,0.016573
11,0.014604
13,0.01177
14,0.01073
16,0.0091341
19,0.0075213
21,0.0067693
24,0.0059395
28,0.005183
32,0.0046674
36,0.0042984
41,0.0039669
47,0.0036878
53,0.0034895
61,0.0033022
69,0.0031699
78,0.0030621
89,0.0029673
102,0.002888
116,0.0028271
131,0.0027794
150,0.0027356


==> figMB/additional/IAPPA1_absolute_-1_PD_gapIII-150_0.1.txt <==
N,wc
1,0.35
2,0.20672
3,0.14092
4,0.10764
5,0.088117
6,0.075368
7,0.0666
8,0.060273
10,0.051797
11,0.048849
13,0.044486
14,0.04284
16,0.040241
19,0.037487
21,0.036148
24,0.034605
28,0.033117
32,0.03204
36,0.031223
41,0.030444
47,0.029743
53,0.02921
61,0.02867
69,0.028259
78,0.027901
89,0.027563
102,0.027258
116,0.027007
131,0.026796
150,0.026589


==> figMB/additional/IAPPA1_absolute_-2_PD_gapIII-150_0.1.txt <==
N,wc
1,0.35
2,0.18172
3,0.11158
4,0.077122
5,0.057213
6,0.044482
7,0.035808
8,0.029597
10,0.021423
11,0.018632
13,0.014568
14,0.013056
16,0.010712
19,0.0083003
21,0.0071563
24,0.0058741
28,0.0046821
32,0.003852
36,0.0032468
41,0.0026926
47,0.0022165
53,0.0018713
61,0.0015387
69,0.001299
78,0.0011
89,0.000922
102,0.00077038
116,0.00065196
131,0.00055803
150,0.00047048


==> figMB/additional/IAPPA1_absolute_-3_PD_gapIII-150_0.1.txt <==
N,wc
1,0.35
2,0.16922
3,0.1006
4,0.067742
5,0.049067
6,0.03732
7,0.029416
8,0.023824
10,0.016595
11,0.014174
13,0.010703
14,0.0094325
16,0.0074938
19,0.0055485
21,0.0046478
24,0.0036612
28,0.0027714
32,0.0021724
36,0.0017496
41,0.0013753
47,0.0010663
53,0.00085126
61,0.00065309
69,0.0005171
78,0.0004095
89,0.00031827
102,0.00024504
116,0.00019132
131,0.00015131
150,0.00011641


==> figMB/additional/IAPPA1_absolute_-4_PD_gapIII-150_0.1.txt <==
N,wc
1,0.35
2,0.16297
3,0.096339
4,0.06462
5,0.046648
6,0.03538
7,0.027816
8,0.022476
10,0.015594
11,0.013296
13,0.010009
14,0.0088087
16,0.0069805
19,0.0051516
21,0.004307
24,0.003384
28,0.0025541
32,0.0019968
36,0.0016045
41,0.0012581
47,0.00097286
53,0.00077488
61,0.0005929
69,0.00046835
78,0.00037004
89,0.00028688
102,0.00022032
116,0.00017161
131,0.0001354
150,0.00010392

